Multi-view shape estimation of transparent containers

The 3D localisation of an object and the estimation of its properties, such as shape and dimensions, are challenging under varying degrees of transparency and lighting conditions. In this paper, we propose a method for jointly localising container-like objects and estimating their dimensions using two wide-baseline, calibrated RGB cameras. Under the assumption of circular symmetry along the vertical axis, we estimate the dimensions of an object with a generative 3D sampling model of sparse circumferences, iterative shape fitting and image re-projection to verify the sampling hypotheses in each camera using semantic segmentation masks. We evaluate the proposed method on a novel dataset of objects with different degrees of transparency and captured under different backgrounds and illumination conditions. Our method, which is based on RGB images only, outperforms in terms of localisation success and dimension estimation accuracy a deep-learning based approach that uses depth maps.

==> IODE_errorH_transp0.txt <==
id18	id11	id14	id15
21.42	28.29	34.27	25.17
8.40	32.30	33.27	24.17
10.40	34.31	35.27	25.17
9.40	32.30	32.27	23.17
8.40	29.30	34.27	10.14
11.40	30.30	36.27	25.17
13.41	36.31	33.27	21.16
8.40	35.31	37.28	23.17
17.41	34.31	36.27	27.17


==> IODE_errorH_transp1.txt <==
id2	id3	id4	id5	id12	id23
8.34	20.59	18.63	15.48	33.21	24.23
18.72	12.58	19.63	6.46	35.21	26.23
3.69	15.58	12.62	12.47	32.21	27.24
9.70	18.59	14.62	17.48	34.21	26.23
6.69	13.58	13.62	8.47	33.21	28.24
12.71	15.58	10.61	10.47	32.21	23.23
7.33	20.59	11.61	16.48	37.22	31.24
25.73	23.60	22.64	15.48	37.22	30.24
9.70	18.59	17.63	12.47	40.22	30.24


==> IODE_errorH_transp2.txt <==
id1	id6	id7	id8	id9	id10	id13	id16	id17	id19	id20	id21	id22
29.70	7.56	7.68	18.32	22.23	NaN	18.31	30.33	4.42	20.43	34.27	34.40	40.73
14.67	2.55	11.68	16.31	25.24	NaN	13.30	46.82	9.43	31.45	18.23	21.38	70.79
15.67	7.56	17.70	16.31	20.23	NaN	22.78	28.33	5.43	21.43	10.22	31.40	23.40
26.69	8.56	18.70	22.32	26.24	NaN	NaN	26.32	9.43	2.39	31.26	31.40	11.37
21.68	12.57	15.69	19.32	NaN	NaN	NaN	24.32	1.59	25.44	19.24	33.40	18.39
19.68	8.56	9.68	10.30	NaN	NaN	NaN	1.73	7.43	17.42	24.25	32.40	NaN
3.37	0.54	10.68	16.31	NaN	NaN	NaN	8.75	8.43	17.42	37.27	26.39	NaN
7.66	5.55	14.37	20.32	NaN	NaN	NaN	NaN	6.43	26.44	30.26	32.40	NaN
13.67	5.55	6.67	NaN	NaN	NaN	NaN	NaN	8.43	18.42	37.27	38.41	NaN


==> IODE_errorH_transparency.txt <==
IODE0	IODE1	IODE2
8.34	33.21	29.70
18.72	35.21	14.67
3.69	32.21	15.67
9.70	34.21	26.69
6.69	33.21	21.68
12.71	32.21	19.68
7.33	37.22	3.37
25.73	37.22	7.66
9.70	40.22	13.67
28.29	20.59	7.56
32.30	12.58	2.55
34.31	15.58	7.56
32.30	18.59	8.56
29.30	13.58	12.57
30.30	15.58	8.56
36.31	20.59	0.54
35.31	23.60	5.55
34.31	18.59	5.55
21.42	18.63	7.68
8.40	19.63	11.68
10.40	12.62	17.70
9.40	14.62	18.70
8.40	13.62	15.69
11.40	10.61	9.68
13.41	11.61	10.68
8.40	22.64	14.37
17.41	17.63	6.67
34.27	15.48	18.32
33.27	6.46	16.31
35.27	12.47	16.31
32.27	17.48	22.32
34.27	8.47	19.32
36.27	10.47	10.30
33.27	16.48	16.31
37.28	15.48	20.32
36.27	12.47	22.23
25.17	24.23	25.24
24.17	26.23	20.23
25.17	27.24	26.24
23.17	26.23	18.31
10.14	28.24	13.30
25.17	23.23	22.78
21.16	31.24	30.33
23.17	30.24	46.82
27.17	30.24	28.33
NaN	NaN	26.32
NaN	NaN	24.32
NaN	NaN	1.73
NaN	NaN	8.75
NaN	NaN	4.42
NaN	NaN	9.43
NaN	NaN	5.43
NaN	NaN	9.43
NaN	NaN	1.59
NaN	NaN	7.43
NaN	NaN	8.43
NaN	NaN	6.43
NaN	NaN	8.43
NaN	NaN	20.43
NaN	NaN	31.45
NaN	NaN	21.43
NaN	NaN	2.39
NaN	NaN	25.44
NaN	NaN	17.42
NaN	NaN	17.42
NaN	NaN	26.44
NaN	NaN	18.42
NaN	NaN	34.27
NaN	NaN	18.23
NaN	NaN	10.22
NaN	NaN	31.26
NaN	NaN	19.24
NaN	NaN	24.25
NaN	NaN	37.27
NaN	NaN	30.26
NaN	NaN	37.27
NaN	NaN	34.40
NaN	NaN	21.38
NaN	NaN	31.40
NaN	NaN	31.40
NaN	NaN	33.40
NaN	NaN	32.40
NaN	NaN	26.39
NaN	NaN	32.40
NaN	NaN	38.41
NaN	NaN	40.73
NaN	NaN	70.79
NaN	NaN	23.40
NaN	NaN	11.37
NaN	NaN	18.39

==> IODE_errorW_transp0.txt <==
id18	id11	id14	id15
5.01	2.40	2.39	0.40
8.03	5.42	2.39	3.42
4.01	3.40	1.38	1.40
5.01	2.40	2.39	1.62
9.04	7.43	2.39	3.42
6.02	2.40	2.39	1.40
8.03	2.40	4.40	3.42
11.06	7.43	6.41	2.41
6.02	2.40	3.39	0.40


==> IODE_errorW_transp1.txt <==
id2	id3	id4	id5	id12	id23
3.67	0.61	1.61	10.91	15.58	2.64
3.67	1.61	2.62	0.17	15.58	5.67
2.66	0.40	3.63	2.18	14.57	2.64
2.66	0.40	5.64	3.19	13.56	0.38
2.66	1.61	6.65	4.20	18.60	3.65
4.67	4.43	4.63	4.20	15.58	5.67
1.65	3.63	2.62	0.17	16.58	4.66
3.67	1.61	3.63	0.84	15.58	3.65
2.66	4.64	5.64	0.84	15.58	4.66

==> IODE_errorW_transp2.txt <==
id1	id6	id7	id8	id9	id10	id13	id16	id17	id19	id20	id21	id22
3.41	2.68	3.07	1.18	15.57	NaN	11.44	4.55	2.59	4.15	0.32	4.96	16.14
5.42	1.67	2.06	1.18	16.58	NaN	11.44	1.53	0.58	11.20	2.34	12.01	19.16
3.41	0.67	2.06	3.20	16.58	NaN	4.39	3.54	3.60	5.16	0.32	4.96	1.04
4.41	1.67	4.08	1.84	17.58	NaN	NaN	1.53	1.58	3.14	0.32	0.93	15.14
3.41	0.34	3.07	0.18	NaN	NaN	NaN	3.54	1.58	7.17	1.33	6.97	5.07
3.41	0.34	6.09	1.18	NaN	NaN	NaN	8.54	2.59	5.16	0.32	3.95	NaN
2.40	0.67	3.07	0.83	NaN	NaN	NaN	2.53	0.43	3.14	1.33	3.95	NaN
4.41	0.67	0.05	0.83	NaN	NaN	NaN	NaN	2.59	2.14	1.33	33.15	NaN
2.40	0.34	2.06	NaN	NaN	NaN	NaN	NaN	3.60	3.14	0.32	0.93	NaN


==> IODE_errorW_transparency.txt <==
IODE0	IODE1	IODE2
3.67	15.58	3.41
3.67	15.58	5.42
2.66	14.57	3.41
2.66	13.56	4.41
2.66	18.60	3.41
4.67	15.58	3.41
1.65	16.58	2.40
3.67	15.58	4.41
2.66	15.58	2.40
2.40	0.61	2.68
5.42	1.61	1.67
3.40	0.40	0.67
2.40	0.40	1.67
7.43	1.61	0.34
2.40	4.43	0.34
2.40	3.63	0.67
7.43	1.61	0.67
2.40	4.64	0.34
5.01	1.61	3.07
8.03	2.62	2.06
4.01	3.63	2.06
5.01	5.64	4.08
9.04	6.65	3.07
6.02	4.63	6.09
8.03	2.62	3.07
11.06	3.63	0.05
6.02	5.64	2.06
2.39	10.91	1.18
2.39	0.17	1.18
1.38	2.18	3.20
2.39	3.19	1.84
2.39	4.20	0.18
2.39	4.20	1.18
4.40	0.17	0.83
6.41	0.84	0.83
3.39	0.84	15.57
0.40	2.64	16.58
3.42	5.67	16.58
1.40	2.64	17.58
1.62	0.38	11.44
3.42	3.65	11.44
1.40	5.67	4.39
3.42	4.66	4.55
2.41	3.65	1.53
0.40	4.66	3.54
NaN	NaN	1.53
NaN	NaN	3.54
NaN	NaN	8.54
NaN	NaN	2.53
NaN	NaN	2.59
NaN	NaN	0.58
NaN	NaN	3.60
NaN	NaN	1.58
NaN	NaN	1.58
NaN	NaN	2.59
NaN	NaN	0.43
NaN	NaN	2.59
NaN	NaN	3.60
NaN	NaN	4.15
NaN	NaN	11.20
NaN	NaN	5.16
NaN	NaN	3.14
NaN	NaN	7.17
NaN	NaN	5.16
NaN	NaN	3.14
NaN	NaN	2.14
NaN	NaN	3.14
NaN	NaN	0.32
NaN	NaN	2.34
NaN	NaN	0.32
NaN	NaN	0.32
NaN	NaN	1.33
NaN	NaN	0.32
NaN	NaN	1.33
NaN	NaN	1.33
NaN	NaN	0.32
NaN	NaN	4.96
NaN	NaN	12.01
NaN	NaN	4.96
NaN	NaN	0.93
NaN	NaN	6.97
NaN	NaN	3.95
NaN	NaN	3.95
NaN	NaN	33.15
NaN	NaN	0.93
NaN	NaN	16.14
NaN	NaN	19.16
NaN	NaN	1.04
NaN	NaN	15.14
NaN	NaN	5.07

==> IODE_narrow_errorH_transparency.txt <==
IODEnarrow0	IODEnarrow1	IODEnarrow2
11.34	28.20	67.49
9.70	27.20	135.63
3.33	24.19	6.65
13.35	40.22	9.66
6.33	32.21	11.66
4.69	35.21	4.65
7.70	35.21	127.62
1.32	34.21	11.66
18.36	41.23	34.71
26.73	41.23	33.71
21.72	40.22	19.68
31.74	38.22	132.63
25.73	40.22	23.69
13.71	0.55	9.48
12.71	1.45	6.47
137.60	1.45	17.49
31.38	6.46	7.47
18.72	2.56	8.48
20.28	6.56	5.47
24.29	11.57	7.47
18.27	10.57	0.54
30.30	37.63	18.50
31.30	19.59	20.58
50.34	20.59	3.55
24.29	20.59	7.56
10.26	27.61	9.56
42.32	27.61	24.59
44.33	19.59	23.59
42.32	216.84	0.54
40.32	4.60	13.57
3.39	0.41	14.57
3.39	5.46	27.39
3.39	0.45	117.58
8.40	13.48	10.36
13.41	1.55	17.37
29.44	3.46	12.36
15.41	5.46	2.34
9.40	7.46	20.38
26.67	18.49	155.65
13.41	9.47	173.69
21.42	26.50	21.70
25.43	22.49	25.71
26.43	23.50	12.69
31.26	23.50	127.60
30.26	22.49	136.61
18.24	15.48	5.67
21.24	25.50	9.30
39.28	29.51	21.32
35.27	20.49	7.29
32.27	22.23	56.30
32.27	22.23	13.21
42.29	21.22	17.77
43.29	20.22	29.33
44.29	17.22	36.34
57.32	25.23	40.35
40.28	30.24	10.29
37.28	28.24	47.37
38.28	27.24	21.31
28.18	30.24	15.30
29.18	32.25	18.77
29.18	28.24	35.34
29.18	26.23	26.78
31.18	27.24	4.59
NaN	29.24	4.42
NaN	38.26	8.60
NaN	35.25	5.60
NaN	34.25	5.60
NaN	NaN	2.59
NaN	NaN	4.59
NaN	NaN	2.59
NaN	NaN	18.45
NaN	NaN	19.45
NaN	NaN	22.46
NaN	NaN	8.43
NaN	NaN	8.43
NaN	NaN	19.45
NaN	NaN	10.44
NaN	NaN	9.43
NaN	NaN	10.44
NaN	NaN	7.40
NaN	NaN	15.42
NaN	NaN	19.42
NaN	NaN	7.40
NaN	NaN	12.41
NaN	NaN	24.43
NaN	NaN	28.44
NaN	NaN	28.44
NaN	NaN	111.84
NaN	NaN	23.43
NaN	NaN	2.39
NaN	NaN	14.64
NaN	NaN	17.23
NaN	NaN	20.24
NaN	NaN	30.26
NaN	NaN	28.25
NaN	NaN	28.25
NaN	NaN	31.26
NaN	NaN	34.27
NaN	NaN	31.26
NaN	NaN	35.27
NaN	NaN	34.27
NaN	NaN	35.27
NaN	NaN	6.35
NaN	NaN	20.38
NaN	NaN	55.45
NaN	NaN	10.36
NaN	NaN	19.37
NaN	NaN	24.38
NaN	NaN	27.39
NaN	NaN	31.40
NaN	NaN	5.35
NaN	NaN	30.40
NaN	NaN	39.41
NaN	NaN	39.41

==> IODE_narrow_errorW_transparency.txt <==
IODEnarrow0	IODEnarrow1	IODEnarrow2
2.37	23.63	6.66
3.67	17.59	2.64
3.38	23.63	0.62
3.38	9.53	0.62
2.37	20.61	0.62
0.36	17.59	2.40
1.65	18.60	0.62
2.37	17.59	14.48
3.38	15.58	6.43
1.65	13.56	3.41
1.65	15.58	3.41
1.65	17.59	0.62
7.70	16.58	4.41
4.67	8.66	0.34
7.70	6.65	1.35
6.69	6.65	0.67
10.43	5.64	0.34
5.68	3.63	3.36
8.44	5.64	0.34
7.43	4.64	3.36
6.42	7.66	0.67
8.44	1.41	2.36
7.43	1.61	5.70
7.43	0.40	2.68
10.45	2.62	0.67
14.48	3.42	0.67
11.70	1.41	2.68
0.38	0.40	5.70
1.39	43.91	1.67
0.62	5.64	2.68
7.03	6.65	2.68
8.03	2.85	0.96
7.03	0.17	0.96
11.06	1.85	0.96
10.05	3.86	3.98
0.02	1.18	0.05
0.99	2.18	0.05
6.02	6.88	3.98
8.03	3.86	5.08
4.01	0.84	2.06
6.02	9.90	4.08
7.03	2.18	4.08
7.03	3.19	4.08
7.42	2.18	7.10
9.43	0.17	10.12
5.41	1.18	9.11
7.42	4.20	3.85
4.40	3.19	1.18
5.41	0.17	0.83
9.43	3.65	2.48
4.40	6.67	11.54
0.37	4.66	12.44
5.41	5.67	10.43
0.37	8.69	8.42
3.66	5.67	9.42
4.40	4.66	11.44
4.40	3.65	0.52
4.40	3.65	0.49
7.45	1.38	3.51
2.41	1.38	6.56
1.40	2.39	7.57
6.44	3.65	8.54
1.40	2.64	3.60
NaN	0.63	4.61
NaN	1.38	2.59
NaN	1.64	1.58
NaN	3.65	1.58
NaN	NaN	3.60
NaN	NaN	4.61
NaN	NaN	3.60
NaN	NaN	0.58
NaN	NaN	0.58
NaN	NaN	0.43
NaN	NaN	0.58
NaN	NaN	1.58
NaN	NaN	1.44
NaN	NaN	0.43
NaN	NaN	0.43
NaN	NaN	1.58
NaN	NaN	6.16
NaN	NaN	11.20
NaN	NaN	6.16
NaN	NaN	8.18
NaN	NaN	4.15
NaN	NaN	11.20
NaN	NaN	3.14
NaN	NaN	4.15
NaN	NaN	37.38
NaN	NaN	5.16
NaN	NaN	15.23
NaN	NaN	23.28
NaN	NaN	6.36
NaN	NaN	5.36
NaN	NaN	2.34
NaN	NaN	5.36
NaN	NaN	4.35
NaN	NaN	5.36
NaN	NaN	0.32
NaN	NaN	2.34
NaN	NaN	5.72
NaN	NaN	4.35
NaN	NaN	2.34
NaN	NaN	30.13
NaN	NaN	6.97
NaN	NaN	40.20
NaN	NaN	14.02
NaN	NaN	13.01
NaN	NaN	22.07
NaN	NaN	6.97
NaN	NaN	6.97
NaN	NaN	33.15
NaN	NaN	0.93
NaN	NaN	36.17
NaN	NaN	38.19

==> NOCS_errorH_transparency.txt <==
NOCS0	NOCS1	NOCS2
38.76	0.08	140.76
159.85	0.62	145.75
20.73	13.13	146.73
79.43	7.51	3.02
160.96	27.95	154.14
123.32	17.10	141.63
153.96	20.93	147.14
166.35	12.09	147.62
100.42	1.51	147.45
5.85	1.11	154.35
107.35	4.07	130.24
130.69	18.38	133.46
109.87	23.62	140.99
154.42	14.62	141.71
149.20	10.38	136.00
82.79	9.98	138.39
19.42	25.85	158.46
119.14	20.29	143.63
11.55	39.03	40.48
27.00	18.76	28.72
30.56	17.15	28.53
21.89	29.48	17.83
22.23	17.08	24.21
37.32	26.35	46.28
24.12	19.96	35.89
16.23	3.23	27.89
17.30	6.11	37.06
9.39	5.47	16.23
15.20	23.68	5.63
7.12	4.45	10.50
9.55	20.10	10.63
4.02	27.62	18.02
23.33	58.91	31.34
5.90	42.00	22.16
22.99	25.98	13.98
14.60	19.99	0.83
32.83	22.11	12.49
38.05	13.94	139.99
37.00	17.99	112.50
47.41	19.88	0.38
25.03	19.67	170.64
27.93	12.17	54.07
33.60	19.74	8.68
11.68	10.73	141.74
1.05	5.68	130.54
2.45	3.91	47.91
14.66	4.07	117.04
24.74	2.75	134.60
12.83	6.80	2.61
1.36	212.94	117.85
13.60	33.60	52.81
0.58	68.80	42.26
15.54	13.61	54.86
24.65	18.89	49.08
10.85	21.83	29.99
11.85	12.85	47.11
16.55	11.80	53.02
1.99	13.92	2.88
23.95	10.26	70.22
14.51	8.66	219.11
4.49	11.26	462.14
7.42	13.49	42.25
8.88	12.02	24.65
15.91	2.09	36.73
43.07	18.57	35.41
15.43	7.29	33.55
5.33	5.73	31.95
28.34	0.41	23.61
11.41	2.29	30.87
3.27	13.51	18.95
21.30	14.78	6.47
8.39	5.10	70.39
18.26	35.16	57.82
19.71	11.34	23.14
9.53	15.13	19.44
10.12	20.01	83.17
17.92	24.89	23.99
38.60	17.72	27.46
24.15	24.86	55.65
4.77	26.67	37.10
2.61	7.79	54.03
NaN	39.77	67.69
NaN	18.77	44.01
NaN	3.41	26.78
NaN	27.83	26.94
NaN	4.35	0.99
NaN	11.48	12.88
NaN	25.19	9.49
NaN	NaN	20.37
NaN	NaN	13.43
NaN	NaN	8.15
NaN	NaN	38.51
NaN	NaN	7.90
NaN	NaN	13.10
NaN	NaN	13.74
NaN	NaN	3.73
NaN	NaN	4.27
NaN	NaN	5.52
NaN	NaN	7.04
NaN	NaN	2.63
NaN	NaN	19.66
NaN	NaN	1.84
NaN	NaN	93.94
NaN	NaN	17.59
NaN	NaN	9.35
NaN	NaN	86.98
NaN	NaN	86.96
NaN	NaN	99.31
NaN	NaN	108.80
NaN	NaN	113.52
NaN	NaN	103.33
NaN	NaN	224.72
NaN	NaN	310.60
NaN	NaN	74.81
NaN	NaN	114.16
NaN	NaN	27.80
NaN	NaN	104.79
NaN	NaN	173.94
NaN	NaN	0.14
NaN	NaN	27.35
NaN	NaN	67.09
NaN	NaN	5.62
NaN	NaN	26.96
NaN	NaN	7.35
NaN	NaN	22.45
NaN	NaN	34.27
NaN	NaN	54.28
NaN	NaN	140.10
NaN	NaN	114.92
NaN	NaN	62.56

==> NOCS_errorW_transparency.txt <==
NOCS0	NOCS1	NOCS2
16.20	15.25	29.48
17.38	19.48	35.45
13.01	13.20	32.98
6.39	6.07	14.21
31.30	27.60	33.82
28.79	8.52	36.71
26.83	21.36	37.33
21.17	12.44	15.25
0.21	14.03	14.39
45.11	13.15	39.12
1.42	16.47	18.29
11.92	12.16	31.64
11.86	27.53	34.33
21.92	8.12	35.24
19.46	17.03	33.81
17.87	18.59	32.22
38.83	12.06	40.57
0.52	16.95	22.05
0.70	5.99	0.37
10.44	17.21	3.33
11.64	14.10	8.20
7.32	13.64	12.26
4.94	6.20	16.73
16.10	3.76	8.04
8.84	5.19	11.72
4.06	11.08	2.32
2.16	5.61	3.08
10.51	28.77	15.40
0.33	1.65	7.66
3.12	6.02	9.62
4.22	4.45	21.74
15.72	12.90	28.18
4.33	14.91	24.52
0.36	14.72	15.26
3.15	14.20	22.28
7.57	12.94	14.72
5.88	0.31	14.70
26.23	9.99	24.80
20.72	12.46	16.50
6.91	2.68	12.50
19.70	32.88	22.24
19.39	35.49	3.16
18.74	1.69	17.31
6.67	35.61	0.41
29.72	24.62	19.44
3.05	47.58	18.06
0.39	3.34	6.34
5.86	4.53	17.04
1.20	1.86	20.59
12.16	61.72	18.35
3.67	26.12	22.48
4.37	32.38	33.13
6.13	17.07	12.66
0.62	23.53	5.80
3.97	12.42	46.34
22.47	19.68	31.71
4.55	24.09	25.28
3.01	25.89	13.11
7.42	15.25	22.97
2.89	23.79	275.88
8.11	24.60	763.74
19.28	7.89	30.54
20.95	15.59	6.12
25.12	17.43	2.09
22.82	14.12	10.95
10.38	17.27	8.20
3.02	6.83	3.66
8.23	20.02	9.64
9.09	20.87	39.83
6.53	17.97	30.42
8.44	9.37	23.61
0.81	6.88	73.91
9.92	27.16	14.45
18.92	10.34	47.26
0.95	12.97	6.29
1.56	23.52	25.45
22.57	27.48	8.32
61.93	20.84	38.16
32.23	18.42	0.05
0.02	18.70	24.60
0.22	3.86	9.85
NaN	36.09	1.83
NaN	12.58	9.01
NaN	11.56	34.22
NaN	38.63	34.98
NaN	1.07	31.92
NaN	15.56	7.40
NaN	18.39	2.96
NaN	NaN	3.30
NaN	NaN	0.04
NaN	NaN	3.28
NaN	NaN	4.01
NaN	NaN	1.65
NaN	NaN	8.29
NaN	NaN	0.98
NaN	NaN	5.19
NaN	NaN	10.02
NaN	NaN	6.47
NaN	NaN	5.30
NaN	NaN	13.71
NaN	NaN	17.64
NaN	NaN	12.46
NaN	NaN	33.16
NaN	NaN	11.55
NaN	NaN	113.66
NaN	NaN	44.25
NaN	NaN	249.28
NaN	NaN	17.23
NaN	NaN	18.34
NaN	NaN	6.01
NaN	NaN	187.86
NaN	NaN	413.10
NaN	NaN	513.54
NaN	NaN	40.55
NaN	NaN	43.19
NaN	NaN	180.55
NaN	NaN	11.43
NaN	NaN	26.37
NaN	NaN	22.00
NaN	NaN	8.34
NaN	NaN	40.82
NaN	NaN	0.21
NaN	NaN	9.80
NaN	NaN	11.72
NaN	NaN	26.50
NaN	NaN	20.14
NaN	NaN	46.53
NaN	NaN	37.88
NaN	NaN	2.66
NaN	NaN	272.23

==> SegDD_errorH_transparency.txt <==
SegDD0	SegDD1	SegDD2
22.00	16.38	50.76
88.97	17.58	33.90
39.41	17.01	36.90
34.04	19.71	24.39
44.57	15.69	23.26
37.82	14.63	25.29
31.23	18.53	23.72
219.15	16.25	34.24
37.65	17.90	29.71
149.49	30.41	168.42
157.11	32.01	115.61
175.67	29.50	114.56
153.79	13.84	60.68
170.61	32.76	48.57
176.85	31.13	170.67
178.53	23.72	160.02
206.56	24.13	190.82
249.74	28.22	223.45
24.00	21.00	15.40
24.25	29.19	34.99
24.51	26.53	44.81
8.34	61.34	31.55
9.52	57.03	27.71
8.95	26.58	30.34
10.96	159.55	35.00
14.51	168.30	30.87
14.87	183.02	33.84
47.71	124.57	116.02
56.22	126.97	101.67
61.15	122.52	113.84
53.43	134.81	103.08
50.65	131.13	102.34
50.52	145.79	15.80
17.49	141.93	91.29
21.78	164.50	96.79
21.33	173.45	109.60
26.24	26.85	38.05
23.51	25.74	79.34
19.90	31.99	81.14
21.17	26.75	30.57
18.64	28.98	33.61
30.21	28.92	35.99
4.76	23.28	35.72
8.14	23.39	222.71
59.94	22.10	34.17
80.27	0.77	127.97
77.15	145.63	140.07
71.96	9.70	166.86
59.77	4.20	162.58
4.26	12.02	165.43
3.11	12.12	140.99
36.51	147.77	180.16
39.68	157.57	200.45
42.71	178.79	229.43
13.35	18.48	14.67
20.93	26.58	18.00
17.98	19.81	19.11
13.33	43.31	19.55
15.25	43.94	21.49
16.79	21.18	13.90
11.61	16.44	4.69
14.22	94.39	5.35
13.21	13.08	9.79
30.77	95.81	55.64
47.95	9.00	53.21
54.08	87.34	58.25
21.53	107.13	63.18
39.80	97.70	66.73
36.64	83.07	50.04
24.03	68.91	3.32
23.20	66.18	12.15
23.94	96.16	5.07
8.70	8.62	9.67
8.67	9.75	0.29
8.20	9.77	7.01
8.89	8.76	21.50
3.31	10.15	18.92
9.50	8.25	19.74
9.21	10.64	26.92
3.75	10.41	0.60
8.71	8.92	1.67
19.46	23.42	0.78
17.11	26.26	10.25
20.72	23.34	16.43
14.64	21.34	15.25
14.38	30.08	55.64
17.55	21.16	42.47
13.95	16.31	22.48
12.77	21.07	74.01
17.63	15.37	35.28
NaN	NaN	22.09
NaN	NaN	10.59
NaN	NaN	23.10
NaN	NaN	13.45
NaN	NaN	30.71
NaN	NaN	27.16
NaN	NaN	32.53
NaN	NaN	16.88
NaN	NaN	13.47
NaN	NaN	5.63
NaN	NaN	62.89
NaN	NaN	58.61
NaN	NaN	0.58
NaN	NaN	67.24
NaN	NaN	26.89
NaN	NaN	76.50
NaN	NaN	7.96
NaN	NaN	9.52
NaN	NaN	20.76
NaN	NaN	28.26
NaN	NaN	27.42
NaN	NaN	24.13
NaN	NaN	15.98
NaN	NaN	24.40
NaN	NaN	70.29
NaN	NaN	64.08
NaN	NaN	73.85
NaN	NaN	68.23
NaN	NaN	67.22
NaN	NaN	75.25
NaN	NaN	74.48
NaN	NaN	68.39
NaN	NaN	70.67
NaN	NaN	36.85
NaN	NaN	58.83
NaN	NaN	53.52
NaN	NaN	30.68
NaN	NaN	47.76
NaN	NaN	50.18
NaN	NaN	11.88
NaN	NaN	40.61
NaN	NaN	30.97
NaN	NaN	85.43
NaN	NaN	98.71
NaN	NaN	8.50
NaN	NaN	88.83
NaN	NaN	96.51
NaN	NaN	80.04
NaN	NaN	11.14
NaN	NaN	89.30
NaN	NaN	91.70
NaN	NaN	45.09
NaN	NaN	53.84
NaN	NaN	64.17
NaN	NaN	14.11
NaN	NaN	4.97
NaN	NaN	2.17
NaN	NaN	13.33
NaN	NaN	7.70
NaN	NaN	7.26
NaN	NaN	11.46
NaN	NaN	13.33
NaN	NaN	14.13
NaN	NaN	32.60
NaN	NaN	16.51
NaN	NaN	29.76
NaN	NaN	48.90
NaN	NaN	20.94
NaN	NaN	28.93
NaN	NaN	18.81
NaN	NaN	15.68
NaN	NaN	14.98
NaN	NaN	42.32
NaN	NaN	30.65
NaN	NaN	41.20
NaN	NaN	40.67
NaN	NaN	42.41
NaN	NaN	46.18
NaN	NaN	16.54
NaN	NaN	33.85
NaN	NaN	82.82
NaN	NaN	89.15
NaN	NaN	86.00
NaN	NaN	94.06
NaN	NaN	98.48
NaN	NaN	92.97
NaN	NaN	79.79
NaN	NaN	32.34
NaN	NaN	27.38
NaN	NaN	56.60
NaN	NaN	21.48
NaN	NaN	43.97
NaN	NaN	40.25
NaN	NaN	16.38
NaN	NaN	8.78
NaN	NaN	4.10
NaN	NaN	80.16
NaN	NaN	64.46
NaN	NaN	80.50
NaN	NaN	86.07
NaN	NaN	43.69
NaN	NaN	18.71
NaN	NaN	52.85

==> SegDD_errorW_transparency.txt <==
SegDD0	SegDD1	SegDD2
24.16	10.57	18.55
31.88	17.73	27.46
8.57	7.02	37.61
2.28	17.34	35.31
12.82	14.59	1.73
23.84	9.06	23.93
158.14	2.40	0.08
176.60	6.92	5.98
163.44	10.86	39.29
58.00	3.18	52.45
52.05	2.69	47.94
62.90	0.22	28.96
70.52	16.22	58.06
5.06	13.20	38.89
61.18	0.65	17.83
145.97	33.80	111.82
117.05	6.34	116.45
75.89	18.47	104.93
28.47	7.33	22.17
25.64	15.81	24.83
35.32	1.02	6.90
27.93	6.27	30.24
12.90	7.65	2.40
6.27	1.32	3.66
26.09	64.33	2.08
32.91	69.85	33.03
38.97	69.34	27.18
8.78	28.63	17.97
17.33	11.95	29.13
28.75	21.83	29.56
14.10	5.72	22.47
4.09	6.72	13.28
28.47	4.92	13.34
99.14	143.45	130.07
53.93	168.14	111.78
50.32	147.92	133.39
12.81	5.00	32.95
7.42	7.51	30.92
17.78	7.81	43.25
4.66	8.16	3.99
8.04	10.43	2.06
6.58	8.12	16.00
43.31	4.25	2.78
44.69	4.91	77.18
127.82	7.33	58.48
50.22	21.94	59.36
67.02	20.45	62.74
59.65	25.36	61.36
62.09	2.57	59.31
17.79	4.02	26.25
63.31	8.82	32.82
158.95	181.48	136.16
114.12	140.04	122.45
152.62	125.39	121.50
1.60	3.60	39.63
4.13	1.34	23.68
15.05	1.82	34.75
7.33	1.38	30.46
2.58	2.31	28.26
0.06	1.19	31.38
25.67	0.56	45.91
28.20	87.07	39.73
30.20	3.03	37.08
14.06	11.44	46.82
14.10	16.53	29.05
19.25	48.34	40.53
8.02	7.08	39.34
13.78	7.35	41.87
25.16	8.51	27.17
58.28	130.23	73.10
29.74	127.96	73.32
43.44	111.51	17.90
2.26	3.57	11.73
0.30	5.24	36.42
6.38	16.63	36.67
1.61	4.44	26.59
0.34	9.08	26.07
2.76	9.50	18.14
8.76	16.72	31.06
14.83	23.83	72.84
10.38	30.30	48.27
4.75	15.61	52.83
5.09	9.05	26.09
23.50	16.04	19.88
11.87	2.76	41.01
11.75	8.10	55.96
6.22	16.26	14.93
32.13	48.07	7.52
18.53	19.74	3.60
14.77	22.28	32.17
NaN	NaN	55.50
NaN	NaN	64.46
NaN	NaN	35.36
NaN	NaN	39.43
NaN	NaN	29.34
NaN	NaN	28.57
NaN	NaN	22.94
NaN	NaN	43.29
NaN	NaN	43.21
NaN	NaN	40.57
NaN	NaN	50.20
NaN	NaN	48.27
NaN	NaN	23.27
NaN	NaN	38.99
NaN	NaN	27.24
NaN	NaN	40.48
NaN	NaN	50.14
NaN	NaN	70.30
NaN	NaN	24.32
NaN	NaN	15.35
NaN	NaN	21.37
NaN	NaN	2.73
NaN	NaN	3.05
NaN	NaN	14.30
NaN	NaN	94.47
NaN	NaN	94.04
NaN	NaN	118.16
NaN	NaN	31.58
NaN	NaN	4.23
NaN	NaN	28.56
NaN	NaN	24.66
NaN	NaN	13.15
NaN	NaN	8.53
NaN	NaN	116.59
NaN	NaN	126.02
NaN	NaN	132.42
NaN	NaN	27.56
NaN	NaN	14.97
NaN	NaN	29.01
NaN	NaN	7.18
NaN	NaN	27.30
NaN	NaN	14.77
NaN	NaN	163.34
NaN	NaN	173.42
NaN	NaN	45.61
NaN	NaN	50.08
NaN	NaN	44.83
NaN	NaN	43.31
NaN	NaN	0.25
NaN	NaN	44.72
NaN	NaN	46.71
NaN	NaN	88.51
NaN	NaN	36.52
NaN	NaN	75.11
NaN	NaN	6.66
NaN	NaN	7.71
NaN	NaN	15.05
NaN	NaN	4.45
NaN	NaN	9.75
NaN	NaN	10.94
NaN	NaN	34.61
NaN	NaN	41.44
NaN	NaN	28.28
NaN	NaN	21.96
NaN	NaN	17.99
NaN	NaN	22.81
NaN	NaN	4.42
NaN	NaN	6.86
NaN	NaN	20.27
NaN	NaN	44.96
NaN	NaN	42.61
NaN	NaN	57.36
NaN	NaN	44.44
NaN	NaN	47.03
NaN	NaN	42.40
NaN	NaN	37.17
NaN	NaN	36.47
NaN	NaN	34.67
NaN	NaN	71.91
NaN	NaN	79.10
NaN	NaN	103.45
NaN	NaN	69.49
NaN	NaN	68.24
NaN	NaN	77.07
NaN	NaN	63.62
NaN	NaN	48.57
NaN	NaN	50.42
NaN	NaN	117.16
NaN	NaN	22.85
NaN	NaN	112.88
NaN	NaN	8.45
NaN	NaN	17.74
NaN	NaN	18.70
NaN	NaN	8.07
NaN	NaN	62.46
NaN	NaN	57.77
NaN	NaN	28.18
NaN	NaN	26.32
NaN	NaN	35.75
NaN	NaN	8.27
NaN	NaN	6.04
NaN	NaN	87.04
NaN	NaN	61.91

==> acc.txt <==
NOCSw	NOCSh	SegDDw	SegDDh	LoDEIRw	LoDEIRh	LoDEw	LoDEh
29.48	140.76	18.55	50.76	6.66	67.49	3.41	29.7
16.2	38.76	24.16	22	2.37	11.34	3.67	8.34
12.06	25.85	7.33	21	8.66	0.55	0.61	20.59
14.2	25.98	5	26.85	2.85	5.46	1.61	18.63
17.07	13.61	3.6	18.48	0.34	9.48	10.91	15.48
0.37	40.48	22.17	15.4	0.96	27.39	2.68	7.56
14.7	12.49	32.95	38.05	23.63	28.2	3.07	7.68
46.34	29.99	39.63	14.67	7.42	31.26	1.18	18.32
6.12	24.65	17.9	5.07	3.6	4.59	15.57	22.23
0.7	11.55	28.47	24	3.65	22.23	2.4	28.29
15.25	0.08	10.57	16.38	3.67	9.7	15.58	33.21
39.83	30.87	26.09	10.25	0.17	0.45	11.44	18.31
4.37	0.58	1.6	13.35	1.35	6.47	2.39	34.27
9.09	11.41	2.26	8.7	4.61	4.42	0.4	25.17
25.45	83.17	35.36	23.1	7.03	3.39	4.55	30.33
7.4	12.88	24.32	20.76	6.67	22.23	2.59	4.42
5.88	32.83	12.81	26.24	2.64	135.63	5.01	21.42
113.66	9.35	27.56	30.68	3.38	3.33	4.15	20.43
22	0.14	6.66	14.11	6.65	1.45	0.32	34.27
9.37	14.78	44.44	42.32	1.85	13.48	4.96	34.4
35.45	145.75	3.57	8.62	0.67	17.49	2.64	24.23
17.38	159.85	27.46	33.9	0.96	117.58	5.42	14.67
16.95	20.29	31.88	88.97	9.43	30.26	3.67	18.72
12.94	19.99	15.81	29.19	4.66	21.22	1.61	12.58
23.53	18.89	7.51	25.74	0.62	6.65	2.62	19.63
3.33	28.72	1.34	26.58	3.38	13.35	0.17	6.46
24.8	139.99	24.83	34.99	6.65	1.45	1.67	2.55
10.44	27	30.92	79.34	3.86	1.55	2.06	11.68
19.48	0.62	23.68	18	0.34	7.47	1.18	16.31
6.13	15.54	25.64	24.25	0.96	10.36	5.42	32.3
6.53	3.27	17.73	17.58	8.44	20.28	15.58	35.21
2.96	9.49	4.13	20.93	17.59	27.2	2.39	33.27
26.23	38.05	0.3	8.67	5.41	18.24	3.42	24.17
44.25	86.98	15.35	28.26	2.59	8.6	0.58	9.43
6.88	5.1	7.42	23.51	8.03	3.39	8.03	8.4
32.98	146.73	14.97	47.76	6.16	7.4	11.2	31.45
13.01	20.73	7.71	4.97	6.36	17.23	2.34	18.23
5.99	39.03	47.03	30.65	30.13	6.35	12.01	21.38
0.31	22.11	8.45	21.48	5.67	20.22	16.14	40.73
12.42	21.83	5.24	9.75	0.62	9.66	5.67	26.23
8.2	28.53	37.61	36.9	2.37	6.33	3.41	15.67
16.5	112.5	8.57	39.41	5.64	6.46	2.66	3.69
11.64	30.56	1.02	26.53	1.18	3.46	0.4	15.58
13.2	13.13	7.81	31.99	3.36	8.48	3.63	12.62
0.62	24.65	1.82	19.81	3.98	17.37	2.18	12.47
8.44	21.3	6.9	44.81	7.43	24.29	0.67	7.56
3.3	20.37	43.25	81.14	23.63	24.19	2.06	17.7
20.72	37	34.75	19.11	7.42	21.24	3.2	16.31
249.28	86.96	35.32	24.51	1.58	5.6	3.4	34.31
272.23	62.56	7.02	17.01	7.03	3.39	14.57	32.21
27.16	35.16	15.05	17.98	11.2	15.42	1.38	35.27
14.21	3.02	6.38	8.2	5.36	20.24	1.4	25.17
6.39	79.43	39.43	13.45	6.97	20.38	1.53	46.82
17.21	18.76	21.37	27.42	8.69	17.22	3.6	5.43
9.99	13.94	17.78	19.9	0.62	11.66	4.01	10.4
19.68	12.85	29.01	50.18	0.36	4.69	5.16	21.43
12.26	17.83	15.05	2.17	3.63	2.56	0.32	10.22
12.5	0.38	42.4	41.2	2.18	5.46	4.96	31.4
31.71	47.11	17.74	43.97	0.34	5.47	19.16	70.79
2.09	36.73	16.63	9.77	0.05	12.36	2.64	27.24
7.32	21.89	35.31	24.39	6.42	18.27	4.41	26.69
6.07	7.51	2.28	34.04	9.53	40.22	2.66	9.7
3.97	10.85	6.27	61.34	4.4	39.28	0.4	18.59
0.81	8.39	8.16	26.75	0.52	47.37	5.64	14.62
8.32	23.99	1.38	43.31	1.58	5.6	3.19	17.48
0.04	13.43	30.24	31.55	6.16	19.42	1.67	8.56
6.91	47.41	3.99	30.57	2.34	30.26	4.08	18.7
17.23	99.31	30.46	19.55	40.2	55.45	1.84	22.32
8.34	27.35	11.73	9.67	5.67	25.23	16.58	25.24
37.88	140.1	27.93	8.34	2.4	4.65	2.4	32.3
10.34	11.34	17.34	19.71	1.65	7.7	13.56	34.21
33.82	154.14	7.33	13.33	5.64	6.56	2.39	32.27
31.3	160.96	1.61	8.89	43.91	216.84	1.62	23.17
14.1	17.15	29.34	30.71	6.88	7.46	3.54	28.33
12.46	17.99	2.73	24.13	3.36	7.47	1.58	9.43
24.09	11.8	4.66	21.17	0.05	2.34	5.01	9.4
16.73	24.21	7.18	11.88	8.44	30.3	3.14	2.39
22.24	170.64	4.45	13.33	20.61	32.21	0.32	31.26
4.94	22.23	37.17	40.67	5.41	35.27	0.93	31.4
22.47	11.85	18.7	40.25	3.6	2.59	1.04	23.4
3.28	8.15	4.44	8.76	8.18	7.4	0.38	26.23
12.97	15.13	1.73	23.26	5.36	28.25	3.41	21.68
36.71	141.63	12.82	44.57	14.02	10.36	2.66	6.69
28.79	123.32	7.65	57.03	4.66	30.24	1.61	13.58
13.64	29.48	10.43	28.98	2.37	1.32	6.65	13.62
2.68	19.88	2.31	43.94	4.64	11.57	4.2	8.47
25.89	13.92	2.4	27.71	5.64	4.6	0.34	12.57
8.04	46.28	2.06	33.61	3.86	18.49	3.07	15.69
3.16	54.07	28.26	21.49	0.67	0.54	0.18	19.32
25.28	53.02	12.9	9.52	7.43	31.3	7.43	29.3
16.1	37.32	14.59	15.69	17.59	35.21	18.6	33.21
27.6	27.95	2.58	15.25	9.43	32.27	2.39	34.27
30.42	18.95	0.34	3.31	7.45	28.18	3.42	10.14
4.55	16.55	28.57	27.16	0.49	21.31	1.53	26.32
9.92	18.26	3.05	15.98	4.61	4.59	1.58	1.59
38.16	27.46	8.04	18.64	11.06	8.4	9.04	8.4
4.01	38.51	27.3	40.61	4.15	12.41	7.17	25.44
19.7	25.03	9.75	7.7	4.35	28.25	1.33	19.24
18.34	108.8	36.47	42.41	13.01	19.37	6.97	33.4
40.82	67.09	8.07	16.38	3.65	28.24	15.14	11.37
23.52	20.01	9.08	10.15	3.38	18.36	3.65	28.24
37.33	147.14	23.93	25.29	7.66	10.57	3.41	19.68
26.83	153.96	23.84	37.82	6.65	0.41	4.67	12.71
6.2	17.08	1.32	26.58	0.84	9.47	4.43	15.58
32.88	19.67	8.12	28.92	2.36	18.5	4.63	10.61
15.25	10.26	1.19	21.18	3.98	20.38	4.2	10.47
11.72	35.89	3.66	30.34	3.85	9.3	0.34	8.56
17.31	8.68	16	35.99	2.48	56.3	6.09	9.68
13.11	2.88	31.38	13.9	7.43	50.34	1.18	10.3
10.95	35.41	6.27	8.95	18.6	35.21	2.4	30.3
8.84	24.12	9.06	14.63	12.44	17.77	15.58	32.21
8.52	17.1	19.88	16.43	4.4	32.27	11.44	13.3
23.61	6.47	0.06	16.79	2.41	29.18	2.39	36.27
3.01	1.99	2.76	9.5	3.51	15.3	1.4	25.17
18.92	19.71	22.94	32.53	3.6	2.59	3.54	24.32
0.05	55.65	14.3	24.4	10.05	13.41	2.59	7.43
1.65	7.9	6.58	30.21	11.2	24.43	6.02	11.4
19.39	27.93	14.77	30.97	5.36	31.26	5.16	17.42
6.01	113.52	10.94	7.26	22.07	24.38	0.32	24.25
0.21	5.62	34.67	46.18	3.65	27.24	3.95	32.4
2.66	114.92	9.5	8.25	0.62	127.62	5.67	23.23
27.48	24.89	0.08	23.72	1.65	26.73	2.4	3.37
15.25	147.62	158.14	31.23	9.9	26.5	1.65	7.33
21.17	166.35	64.33	159.55	5.7	20.58	3.63	20.59
3.76	26.35	4.25	23.28	17.59	34.21	2.62	11.61
35.49	12.17	0.56	16.44	0.37	42.29	0.17	16.48
23.79	8.66	2.08	35	0.58	18.45	0.67	0.54
2.32	27.89	2.78	35.72	1.38	30.24	3.07	10.68
0.41	141.74	45.91	4.69	1.65	21.72	0.83	16.31
4.06	16.23	26.09	10.96	2.18	22.49	2.4	36.31
21.36	20.93	2.4	18.53	2.68	3.55	16.58	37.22
7.42	23.95	25.67	11.61	5.08	155.65	4.4	33.27
8.29	13.1	8.76	9.21	15.58	41.23	3.42	21.16
20.84	17.72	43.29	16.88	5.41	43.29	0.43	8.43
14.39	147.45	94.47	70.29	0.58	19.45	8.03	13.41
0.21	100.42	43.31	4.76	0.02	29.44	3.14	17.42
5.19	19.96	163.34	85.43	1.38	32.25	1.33	37.27
1.69	19.74	34.61	11.46	14.48	11.66	3.95	26.39
24.6	11.26	71.91	16.54	1.65	31.74	5.07	18.39
3.08	37.06	62.46	8.78	1.41	37.63	4.66	31.24
19.44	130.54	16.72	10.64	3.19	23.5	4.41	7.66
22.97	70.22	5.98	34.24	0.67	7.56	3.67	25.73
2.16	17.3	176.6	219.15	2.06	173.69	1.61	23.6
12.44	12.09	69.85	168.3	13.56	41.23	3.63	22.64
2.89	14.51	4.91	23.39	0.37	44.29	0.84	15.48
0.95	9.53	87.07	94.39	0.43	22.46	0.67	5.55
24.6	37.1	33.03	30.87	0.99	15.41	0.05	14.37
0.98	13.74	77.18	222.71	2.39	28.24	16.58	20.23
18.74	33.6	39.73	5.35	6.43	34.71	7.43	35.31
9.8	26.96	36.42	0.29	7.7	25.73	15.58	37.22
18.42	24.86	32.91	14.51	1.61	19.59	6.41	37.28
39.12	154.35	6.92	16.25	2.18	23.5	2.41	23.17
45.11	5.85	28.2	14.22	0.67	9.56	8.54	1.73
11.08	3.23	14.83	3.75	4.08	21.7	2.59	6.43
35.61	10.73	43.21	13.47	10.45	24.29	11.06	8.4
7.89	13.49	94.04	64.08	10.43	29.33	2.14	26.44
15.4	16.23	44.69	8.14	0.58	8.43	1.33	30.26
18.06	47.91	173.42	98.71	6.02	9.4	33.15	32.4
275.88	219.11	41.44	13.33	3.14	28.44	3.65	30.24
8.2	33.55	79.1	33.85	0.32	34.27	2.4	13.67
10.51	9.39	57.77	4.1	6.97	27.39	2.66	9.7
14.03	1.51	23.83	10.41	3.65	26.23	4.64	18.59
73.91	70.39	39.29	29.71	3.41	33.71	5.64	17.63
8.11	4.49	163.44	37.65	4.67	13.71	0.84	12.47
1.56	10.12	69.34	183.02	0.4	20.59	0.34	5.55
9.85	54.03	7.33	22.1	0.17	22.49	2.06	6.67
5.19	3.73	3.03	13.08	2.68	24.59	0.83	20.32
6.67	11.68	27.18	33.84	4.08	25.71	17.58	26.24
187.86	103.33	58.48	34.17	14.48	10.26	2.4	34.31
11.72	7.35	37.08	9.79	8.42	36.34	15.58	40.22
18.7	26.67	36.67	7.01	1.58	8.43	4.39	22.78
18.29	130.24	38.97	14.87	8.03	26.67	3.39	36.27
1.42	107.35	10.86	17.9	4.15	28.44	0.4	27.17
5.61	6.11	41.01	15.25	2.34	31.26	2.53	8.75
24.62	5.68	30.2	13.21	6.97	31.4	3.6	8.43
15.59	12.02	10.38	8.71	2.64	27.24	6.02	17.41
7.66	5.63	40.57	5.63	3.41	19.68	3.14	18.42
6.34	117.04	118.16	73.85	7.7	12.71	0.32	37.27
0.33	15.2	127.82	59.94	2.62	20.59	0.93	38.41
13.15	1.11	45.61	8.5	1.18	15.48	4.66	30.24
19.28	7.42	28.28	14.13	5.7	23.59	NaN	NaN
10.02	4.27	103.45	82.82	4.08	12.69	NaN	NaN
29.72	1.05	30.3	8.92	11.7	42.32	NaN	NaN
413.1	224.72	52.45	168.42	3.66	57.32	NaN	NaN
3.86	7.79	58	149.49	6.56	18.77	NaN	NaN
31.64	133.46	28.63	124.57	1.44	19.45	NaN	NaN
11.92	130.69	21.94	0.77	4.01	13.41	NaN	NaN
28.77	5.47	11.44	95.81	37.38	111.84	NaN	NaN
47.58	3.91	17.97	116.02	5.72	35.27	NaN	NaN
17.43	2.09	59.36	127.97	33.15	5.35	NaN	NaN
9.62	10.5	46.82	55.64	0.63	29.24	NaN	NaN
17.04	134.6	26.59	21.5	0.62	132.63	NaN	NaN
3.66	31.95	8.78	47.71	6.69	137.6	NaN	NaN
3.12	7.12	3.18	30.41	3.42	27.61	NaN	NaN
16.47	4.07	55.96	55.64	4.2	25.5	NaN	NaN
20.95	8.88	14.06	30.77	1.67	0.54	NaN	NaN
22.57	17.92	4.75	19.46	7.1	127.6	NaN	NaN
1.83	67.69	50.2	62.89	1.18	21.32	NaN	NaN
6.47	5.52	31.58	68.23	0.38	44.33	NaN	NaN
3.05	2.45	50.22	80.27	15.58	40.22	NaN	NaN
513.54	310.6	50.08	88.83	9.42	40.35	NaN	NaN
26.5	22.45	21.96	32.6	4.4	40.28	NaN	NaN
36.09	39.77	69.49	89.15	1.4	29.18	NaN	NaN
34.33	140.99	15.61	23.42	7.57	35.34	NaN	NaN
11.86	109.87	47.94	115.61	0.43	10.44	NaN	NaN
1.65	23.68	52.05	157.11	6.02	21.42	NaN	NaN
3.34	4.07	11.95	126.97	5.16	23.43	NaN	NaN
14.12	18.57	20.45	145.63	4.35	34.27	NaN	NaN
21.74	10.63	16.53	9	0.93	30.4	NaN	NaN
20.59	2.61	29.13	101.67	1.38	38.26	NaN	NaN
763.74	462.14	62.74	140.07	10.43	31.38	NaN	NaN
9.64	23.61	29.05	53.21	1.41	27.61	NaN	NaN
4.22	9.55	17.33	56.22	3.19	29.51	NaN	NaN
12.16	18.38	2.69	32.01	2.68	13.57	NaN	NaN
14.45	57.82	14.93	42.47	10.12	136.61	NaN	NaN
25.12	15.91	14.1	47.95	0.83	7.29	NaN	NaN
61.93	38.6	5.09	17.11	11.54	13.21	NaN	NaN
9.01	44.01	48.27	58.61	1.39	42.32	NaN	NaN
5.3	7.04	4.23	67.22	17.59	38.22	NaN	NaN
0.39	14.66	67.02	77.15	4.4	37.28	NaN	NaN
40.55	74.81	44.83	96.51	6.44	29.18	NaN	NaN
20.14	34.27	17.99	16.51	0.43	9.43	NaN	NaN
12.58	18.77	68.24	86	7.03	25.43	NaN	NaN
35.24	141.71	28.18	80.16	15.23	2.39	NaN	NaN
21.92	154.42	9.05	26.26	2.34	35.27	NaN	NaN
6.02	4.45	28.96	114.56	36.17	39.41	NaN	NaN
4.53	2.75	62.9	175.67	1.64	35.25	NaN	NaN
17.27	7.29	21.83	122.52	4.41	23.69	NaN	NaN
28.18	18.02	25.36	9.7	5.68	18.72	NaN	NaN
18.35	117.85	48.34	87.34	0.4	19.59	NaN	NaN
15.72	4.02	29.56	113.84	0.17	20.49	NaN	NaN
13.71	2.63	61.36	166.86	2.68	14.57	NaN	NaN
43.19	114.16	40.53	58.25	9.11	5.67	NaN	NaN
11.56	3.41	26.07	18.92	0.62	40.32	NaN	NaN
33.81	136	28.75	61.15	16.58	40.22	NaN	NaN
19.46	149.2	0.22	29.5	11.44	10.29	NaN	NaN
4.45	20.1	7.52	22.48	4.4	38.28	NaN	NaN
1.86	6.8	19.25	54.08	1.4	31.18	NaN	NaN
6.83	5.73	23.5	20.72	8.54	26.78	NaN	NaN
24.52	31.34	23.27	0.58	1.58	10.44	NaN	NaN
22.48	52.81	28.56	75.25	7.03	26.43	NaN	NaN
4.33	23.33	59.65	71.96	23.28	14.64	NaN	NaN
27.53	23.62	43.31	80.04	38.19	39.41	NaN	NaN
47.26	23.14	22.81	29.76	3.65	34.25	NaN	NaN
22.82	43.07	77.07	94.06	NaN	NaN	NaN	NaN
32.23	24.15	26.32	64.46	NaN	NaN	NaN	NaN
34.22	26.78	16.04	23.34	NaN	NaN	NaN	NaN
17.64	19.66	58.06	60.68	NaN	NaN	NaN	NaN
5.86	24.74	70.52	153.79	NaN	NaN	NaN	NaN
180.55	27.8	5.72	134.81	NaN	NaN	NaN	NaN
38.63	27.83	2.57	4.2	NaN	NaN	NaN	NaN
32.22	138.39	7.08	107.13	NaN	NaN	NaN	NaN
17.87	82.79	22.47	103.08	NaN	NaN	NaN	NaN
12.9	27.62	59.31	162.58	NaN	NaN	NaN	NaN
61.72	212.94	39.34	63.18	NaN	NaN	NaN	NaN
20.02	0.41	18.14	19.74	NaN	NaN	NaN	NaN
15.26	22.16	14.1	53.43	NaN	NaN	NaN	NaN
33.13	42.26	16.22	13.84	NaN	NaN	NaN	NaN
30.54	42.25	3.6	74.01	NaN	NaN	NaN	NaN
0.36	5.9	8.02	21.53	NaN	NaN	NaN	NaN
8.12	14.62	11.87	14.64	NaN	NaN	NaN	NaN
6.29	19.44	38.99	67.24	NaN	NaN	NaN	NaN
10.38	15.43	24.66	74.48	NaN	NaN	NaN	NaN
0.02	4.77	62.09	59.77	NaN	NaN	NaN	NaN
34.98	26.94	0.25	11.14	NaN	NaN	NaN	NaN
12.46	1.84	4.42	48.9	NaN	NaN	NaN	NaN
1.2	12.83	63.62	98.48	NaN	NaN	NaN	NaN
11.43	104.79	35.75	80.5	NaN	NaN	NaN	NaN
46.53	54.28	2.76	21.34	NaN	NaN	NaN	NaN
1.07	4.35	38.89	48.57	NaN	NaN	NaN	NaN
40.57	158.46	5.06	170.61	NaN	NaN	NaN	NaN
38.83	19.42	6.72	131.13	NaN	NaN	NaN	NaN
14.91	58.91	4.02	12.02	NaN	NaN	NaN	NaN
26.12	33.6	7.35	97.7	NaN	NaN	NaN	NaN
20.87	2.29	13.28	102.34	NaN	NaN	NaN	NaN
22.28	13.98	26.25	165.43	NaN	NaN	NaN	NaN
12.66	54.86	41.87	66.73	NaN	NaN	NaN	NaN
3.15	22.99	4.09	50.65	NaN	NaN	NaN	NaN
17.03	10.38	13.2	32.76	NaN	NaN	NaN	NaN
3.02	5.33	13.78	39.8	NaN	NaN	NaN	NaN
33.16	93.94	11.75	14.38	NaN	NaN	NaN	NaN
12.16	1.36	27.24	26.89	NaN	NaN	NaN	NaN
26.37	173.94	13.15	68.39	NaN	NaN	NaN	NaN
15.56	11.48	17.79	4.26	NaN	NaN	NaN	NaN
22.05	143.63	44.72	89.3	NaN	NaN	NaN	NaN
0.52	119.14	6.86	20.94	NaN	NaN	NaN	NaN
14.72	42	48.57	92.97	NaN	NaN	NaN	NaN
32.38	68.8	8.27	86.07	NaN	NaN	NaN	NaN
17.97	13.51	8.1	30.08	NaN	NaN	NaN	NaN
14.72	0.83	17.83	170.67	NaN	NaN	NaN	NaN
5.8	49.08	61.18	176.85	NaN	NaN	NaN	NaN
7.57	14.6	4.92	145.79	NaN	NaN	NaN	NaN
18.59	9.98	8.82	12.12	NaN	NaN	NaN	NaN
8.23	28.34	8.51	83.07	NaN	NaN	NaN	NaN
0.22	2.61	13.34	15.8	NaN	NaN	NaN	NaN
31.92	0.99	32.82	140.99	NaN	NaN	NaN	NaN
11.55	17.59	27.17	50.04	NaN	NaN	NaN	NaN
3.67	13.6	31.06	26.92	NaN	NaN	NaN	NaN
18.39	25.19	28.47	50.52	NaN	NaN	NaN	NaN
NaN	NaN	0.65	31.13	NaN	NaN	NaN	NaN
NaN	NaN	32.17	35.28	NaN	NaN	NaN	NaN
NaN	NaN	25.16	36.64	NaN	NaN	NaN	NaN
NaN	NaN	6.22	17.55	NaN	NaN	NaN	NaN
NaN	NaN	40.48	76.5	NaN	NaN	NaN	NaN
NaN	NaN	8.53	70.67	NaN	NaN	NaN	NaN
NaN	NaN	63.31	3.11	NaN	NaN	NaN	NaN
NaN	NaN	46.71	91.7	NaN	NaN	NaN	NaN
NaN	NaN	20.27	28.93	NaN	NaN	NaN	NaN
NaN	NaN	50.42	79.79	NaN	NaN	NaN	NaN
NaN	NaN	6.04	43.69	NaN	NaN	NaN	NaN
NaN	NaN	16.26	21.16	NaN	NaN	NaN	NaN
NaN	NaN	111.82	160.02	NaN	NaN	NaN	NaN
NaN	NaN	145.97	178.53	NaN	NaN	NaN	NaN
NaN	NaN	143.45	141.93	NaN	NaN	NaN	NaN
NaN	NaN	181.48	147.77	NaN	NaN	NaN	NaN
NaN	NaN	130.23	68.91	NaN	NaN	NaN	NaN
NaN	NaN	130.07	91.29	NaN	NaN	NaN	NaN
NaN	NaN	136.16	180.16	NaN	NaN	NaN	NaN
NaN	NaN	73.1	3.32	NaN	NaN	NaN	NaN
NaN	NaN	72.84	0.6	NaN	NaN	NaN	NaN
NaN	NaN	99.14	17.49	NaN	NaN	NaN	NaN
NaN	NaN	33.8	23.72	NaN	NaN	NaN	NaN
NaN	NaN	55.5	22.09	NaN	NaN	NaN	NaN
NaN	NaN	58.28	24.03	NaN	NaN	NaN	NaN
NaN	NaN	32.13	13.95	NaN	NaN	NaN	NaN
NaN	NaN	116.59	36.85	NaN	NaN	NaN	NaN
NaN	NaN	158.95	36.51	NaN	NaN	NaN	NaN
NaN	NaN	88.51	45.09	NaN	NaN	NaN	NaN
NaN	NaN	44.96	18.81	NaN	NaN	NaN	NaN
NaN	NaN	117.16	32.34	NaN	NaN	NaN	NaN
NaN	NaN	87.04	18.71	NaN	NaN	NaN	NaN
NaN	NaN	48.07	16.31	NaN	NaN	NaN	NaN
NaN	NaN	116.45	190.82	NaN	NaN	NaN	NaN
NaN	NaN	117.05	206.56	NaN	NaN	NaN	NaN
NaN	NaN	168.14	164.5	NaN	NaN	NaN	NaN
NaN	NaN	140.04	157.57	NaN	NaN	NaN	NaN
NaN	NaN	127.96	66.18	NaN	NaN	NaN	NaN
NaN	NaN	111.78	96.79	NaN	NaN	NaN	NaN
NaN	NaN	122.45	200.45	NaN	NaN	NaN	NaN
NaN	NaN	48.27	1.67	NaN	NaN	NaN	NaN
NaN	NaN	53.93	21.78	NaN	NaN	NaN	NaN
NaN	NaN	6.34	24.13	NaN	NaN	NaN	NaN
NaN	NaN	29.74	23.2	NaN	NaN	NaN	NaN
NaN	NaN	18.53	12.77	NaN	NaN	NaN	NaN
NaN	NaN	50.14	7.96	NaN	NaN	NaN	NaN
NaN	NaN	126.02	58.83	NaN	NaN	NaN	NaN
NaN	NaN	114.12	39.68	NaN	NaN	NaN	NaN
NaN	NaN	36.52	53.84	NaN	NaN	NaN	NaN
NaN	NaN	42.61	15.68	NaN	NaN	NaN	NaN
NaN	NaN	22.85	27.38	NaN	NaN	NaN	NaN
NaN	NaN	19.74	21.07	NaN	NaN	NaN	NaN
NaN	NaN	104.93	223.45	NaN	NaN	NaN	NaN
NaN	NaN	75.89	249.74	NaN	NaN	NaN	NaN
NaN	NaN	147.92	173.45	NaN	NaN	NaN	NaN
NaN	NaN	125.39	178.79	NaN	NaN	NaN	NaN
NaN	NaN	111.51	96.16	NaN	NaN	NaN	NaN
NaN	NaN	133.39	109.6	NaN	NaN	NaN	NaN
NaN	NaN	121.5	229.43	NaN	NaN	NaN	NaN
NaN	NaN	73.32	12.15	NaN	NaN	NaN	NaN
NaN	NaN	52.83	0.78	NaN	NaN	NaN	NaN
NaN	NaN	50.32	21.33	NaN	NaN	NaN	NaN
NaN	NaN	18.47	28.22	NaN	NaN	NaN	NaN
NaN	NaN	64.46	10.59	NaN	NaN	NaN	NaN
NaN	NaN	43.44	23.94	NaN	NaN	NaN	NaN
NaN	NaN	14.77	17.63	NaN	NaN	NaN	NaN
NaN	NaN	70.3	9.52	NaN	NaN	NaN	NaN
NaN	NaN	132.42	53.52	NaN	NaN	NaN	NaN
NaN	NaN	152.62	42.71	NaN	NaN	NaN	NaN
NaN	NaN	75.11	64.17	NaN	NaN	NaN	NaN
NaN	NaN	57.36	14.98	NaN	NaN	NaN	NaN
NaN	NaN	112.88	56.6	NaN	NaN	NaN	NaN
NaN	NaN	61.91	52.85	NaN	NaN	NaN	NaN
NaN	NaN	22.28	15.37	NaN	NaN	NaN	NaN
